PolyRoof: Precision Roof Polygonization in Urban Residential Building with Graph Neural Networks

The growing demand for detailed building roof data has driven the development of automated extraction methods to overcome the inefficiencies of traditional approaches, particularly in handling complex variations in building geometries. Re:PolyWorld, which integrates point detection with graph neural networks, presents a promising solution for reconstructing high-detail building roof vector data. This study enhances Re:PolyWorld's performance on complex urban residential structures by incorporating attention-based backbones and additional area segmentation loss. Despite dataset limitations, our experiments demonstrated improvements in point position accuracy (1.33 pixels) and line distance accuracy (14.39 pixels), along with a notable increase in the reconstruction score to 91.99%. These findings highlight the potential of advanced neural network architectures in addressing the challenges of complex urban residential geometries.

==> plots/augment_train_loss.txt <==
0	0.1514965880662203
1	0.13158173579722643
2	0.1267867706095179
3	0.13519732328131795
4	0.1345103273789088
5	0.14233353324234485
6	0.13296642806380987
7	0.12101523295665781
8	0.12926824732373157
9	0.14520786851644515
10	0.13322524080673853
11	0.13406967899451652
12	0.12204195043692986
13	0.1384786763538917
14	0.13600029380371173
15	0.13331456606586775
16	0.12656319073090952
17	0.1411992557346821
18	0.12401456286509832
19	0.1361730583012104
20	0.13059532623738052
21	0.12949766783664624
22	0.13020603532592456
23	0.12893946015586455
24	0.1307510218893488
25	0.12168987815578779
26	0.11611347422003745
27	0.12405102296421926
28	0.13067673022548357
29	0.13533992351343235
30	0.12415066547691822
31	0.12250672963758309
32	0.12959254508217175
33	0.12668170457084973
34	0.13226199050744375
35	0.12249514615784089
36	0.12025803277889888
37	0.12754462845623493
38	0.1214405211309592
39	0.12735065488765637
40	0.12791155061374107
41	0.1294944565743208
42	0.1294320267935594
43	0.12255122431864342
44	0.12086502462625504
45	0.12120991262296836
46	0.11969487064828475
47	0.12071918736522397
48	0.12255666498094797
49	0.12045009688784679
50	0.11646649672960242
51	0.1308332696557045
52	0.1196292895823717
53	0.11659109342532853
54	0.12225061636418104
55	0.11972008980810642
56	0.11815611918767294
57	0.11871783379465342
58	0.12577890486766893
59	0.11826741099357604
60	0.11805717535316944
61	0.11780579406768084
62	0.11871399953961373
63	0.11205653715878724
64	0.1132699682066838
65	0.1194070424263676
66	0.12474948366483053
67	0.12043739520013333
68	0.12106347767015298
69	0.11449403098473947
70	0.1236398573499173
71	0.11100115745017926
72	0.1161947106787314
73	0.10938494267563025
74	0.11756178388992945
75	0.12084073107689619
76	0.11165472731615106
77	0.12247045592715343
78	0.10833121202886105
79	0.10502737068260709
80	0.12216704233239094
81	0.11721013714559377
82	0.11592132356017829
83	0.10792436463137468
84	0.12296875591079394
85	0.1107555147415648
86	0.1026353440557917
87	0.1035961477085948
88	0.10758915251741806
89	0.11119436969359715
90	0.10837456993758679
91	0.10641217231750488
92	0.12351375060776869
93	0.10667265448719263
94	0.10706872008740902
95	0.11536950276543696
96	0.10802352130413055
97	0.11552316558857759
98	0.11468527714411418
99	0.11426893435418606


==> plots/augment_val_loss.txt <==
0	0.1539033204317093
1	0.15086689591407776
2	0.14964931706587473
3	0.14902373775839806
4	0.14925529658794404
5	0.14885065704584122
6	0.14895603912217276
7	0.1488352194428444
8	0.1483428312672509
9	0.14835440516471862
10	0.14857735146175732
11	0.14859338849782944
12	0.14821691467211798
13	0.14791726001671382
14	0.147623344262441
15	0.1471106968820095
16	0.14712495050009558
17	0.14698614262872273
18	0.14662413769646696
19	0.1462869942188263
20	0.14620413950511388
21	0.14628377895463596
22	0.14619872881018597
23	0.14599826683600745
24	0.14608603358268737
25	0.1460316960628216
26	0.14586587636559098
27	0.1457569466105529
28	0.14558211945254226
29	0.14540225714445115
30	0.14527067205598276
31	0.1451493864879012
32	0.14517575005690256
33	0.14015163481235504
34	0.14132793992757797
35	0.1391361008087794
36	0.139277383685112
37	0.14001010358333588
38	0.13993680477142334
39	0.14010471318449294
40	0.13998808152973652
41	0.1401175724135505
42	0.13989571034908294
43	0.13967832245609976
44	0.1399047834177812
45	0.13989397539542273
46	0.14004759809800557
47	0.14016314546267192
48	0.14015228394418955
49	0.13988493645892425
50	0.13942354917526245
51	0.1391310915350914
52	0.1414571205774943
53	0.1416308395564556
54	0.1405794620513916
55	0.14003541568915048
56	0.13949485336031234
57	0.13956386037170887
58	0.13901356028185952
59	0.13918071389198303
60	0.13955582000992514
61	0.13963018357753754
62	0.13938764540048745
63	0.13946825585194997
64	0.1394396334886551
65	0.1395349930971861
66	0.1394820774302763
67	0.13958260003063414
68	0.13946497205056643
69	0.1395380824804306
70	0.13951629116421654
71	0.13949389484795657
72	0.1394419391518054
73	0.13979142842193445
74	0.13982617616653442
75	0.1398510434306585
76	0.1398617950854478
77	0.13993758601801737
78	0.1397890155685359
79	0.13982117027044297
80	0.13975241059257137
81	0.13981002429500222
82	0.13978729193860834
83	0.13984767347574234
84	0.13979488738945553
85	0.13980849790904257
86	0.13974496480580922
87	0.13985324102012733
88	0.13985745990887666
89	0.1398535966873169
90	0.1399110777349007
91	0.1443997323513031
92	0.14358630776405334
93	0.14188694953918457
94	0.14255769178271294
95	0.1426595777273178
96	0.14174561699231467
97	0.14147270790168218
98	0.14173833839595318
99	0.14159211847517225


==> plots/baseline_train_loss.txt <==
0	0.10063366076598565
1	0.09715138729661703
2	0.09039719359328349
3	0.09377537552888195
4	0.09539767612392704
5	0.09678237127761045
6	0.09477182465294996
7	0.08543738114337127
8	0.09462474929168821
9	0.09888397213071584
10	0.09651092197746039
11	0.09979256223887205
12	0.08681110938390096
13	0.09915596408148607
14	0.09668000374610225
15	0.09147994710753361
16	0.08900353321805596
17	0.09743294976651669
18	0.09262854590391119
19	0.10250244581451019
20	0.09441458061337471
21	0.09085281838973364
22	0.0914728995723029
23	0.08963760236899058
24	0.09654952362179756
25	0.08744557145982981
26	0.08452753874783715
27	0.08930743280798197
28	0.09016605007151762
29	0.0950326740120848
30	0.08784591564908624
31	0.09779430845131477
32	0.08719844842950503
33	0.08731340115579465
34	0.09685236997902394
35	0.08381249407927195
36	0.08978401394560934
37	0.08923194805781047
38	0.09114839360117913
39	0.09364203239480655
40	0.08961264447619517
41	0.08304139555742343
42	0.0895330145334204
43	0.08504037496944268
44	0.08428369142735997
45	0.08824300846705833
46	0.08731247385342916
47	0.08531140666455031
48	0.0884331693717589
49	0.08882241334455708
50	0.08496436194206278
51	0.09272250657280286
52	0.08319776011630893
53	0.08455606012915572
54	0.0930910985916853
55	0.08108285473038752
56	0.08611124142383536
57	0.08364387632658084
58	0.08852967700610558
59	0.08735848361005386
60	0.08190015855555734
61	0.08268698242803414
62	0.08996985095242659
63	0.07590419358263413
64	0.07882131946583588
65	0.0847524209258457
66	0.08451485900829235
67	0.08519922948131958
68	0.08533692539980015
69	0.08145711379280934
70	0.0862072014870743
71	0.07882032555838427
72	0.08061385128336648
73	0.08138406689589223
74	0.08293460548544923
75	0.08065753895789385
76	0.07579153655096889
77	0.08536365249504646
78	0.0787955234448115
79	0.07437168513424694
80	0.08340834636085977
81	0.07734871516004205
82	0.08703589042027791
83	0.07467594804863135
84	0.08277682984868685
85	0.07874695737846196
86	0.0732769169844687
87	0.07162757913271586
88	0.07854015113164982
89	0.07957668704912066
90	0.07972191094110409
91	0.08603064380586148
92	0.0745794078024725
93	0.07539170637416343
94	0.08450834279259047
95	0.07358422450100383
96	0.07860420942306519
97	0.07571779148032268
98	0.08092314197371403
99	0.07909661394854386


==> plots/baseline_val_loss.txt <==
0	0.12345592677593231
1	0.12208080291748047
2	0.12188525746266048
3	0.1217358224093914
4	0.12290759086608886
5	0.12288430829842885
6	0.12288975928510938
7	0.12298881728202105
8	0.12325267410940594
9	0.12311400696635247
10	0.12303196096962149
11	0.12332674177984397
12	0.12322402573548831
13	0.12325841560959816
14	0.1229210118452708
15	0.12282469868659973
16	0.12260292601936004
17	0.1226157537764973
18	0.12265248008464512
19	0.12295369170606137
20	0.12306337306896846
21	0.12313567474484444
22	0.123038526462472
23	0.12300440420707066
24	0.12307289004325866
25	0.12299909270726718
26	0.12294999620428791
27	0.12284847109445504
28	0.1228621727947531
29	0.1228386901319027
30	0.12407559156417847
31	0.12221893668174744
32	0.12091982861359914
33	0.12003498151898384
34	0.12032587677240372
35	0.12030164773265521
36	0.12028920224734715
37	0.12041498254984617
38	0.12061650554339091
39	0.12020245790481568
40	0.1202325089411302
41	0.1202018956343333
42	0.12005353833620365
43	0.12000662248049464
44	0.11992585907379787
45	0.11994707025587559
46	0.11978539780658834
47	0.1198644708428118
48	0.12005930942924399
49	0.12005627453327179
50	0.1190514862537384
51	0.11933553218841553
52	0.11907575527826945
53	0.1193214375525713
54	0.11933827251195908
55	0.12047803029417992
56	0.12033491475241524
57	0.12111755833029747
58	0.12138002531396018
59	0.12172432914376259
60	0.12152906574986198
61	0.12180977749327819
62	0.12196182402280661
63	0.12178089150360652
64	0.1217957670489947
65	0.12188222166150808
66	0.12196651451727923
67	0.12202841912706693
68	0.12193796822899267
69	0.12215717956423759
70	0.1220138104898589
71	0.1218876066533002
72	0.12178750724896141
73	0.12212786078453064
74	0.12226304650306702
75	0.1222122022165702
76	0.12239845179849201
77	0.12238071300089359
78	0.12248915254042067
79	0.12272016629576683
80	0.12282630152279331
81	0.12289510085247457
82	0.12293648065039606
83	0.12315428541863666
84	0.12318379900285176
85	0.12334484917422135
86	0.12351113416858621
87	0.1235891543328762
88	0.12372684765320557
89	0.12386421095579862
90	0.12347623705863953
91	0.12675653398036957
92	0.12647520999113718
93	0.12650279328227043
94	0.1271587520837784
95	0.12751804540554681
96	0.1275734496968133
97	0.12733447924256325
98	0.12665810849931505
99	0.1277379274368286

